Optimal Representative Sample Weighting

We consider the problem of assigning weights to a set of samples or data records, with the goal of achieving a representative weighting, which happens when certain sample averages of the data are close to prescribed values. We frame the problem of finding representative sample weights as an optimization problem, which in many cases is convex and can be efficiently solved. Our formulation includes as a special case the selection of a fixed number of the samples, with equal weights, i.e., the problem of selecting a smaller representative subset of the samples. While this problem is combinatorial and not convex, heuristic methods based on convex optimization seem to perform very well. We describe rsw, an open-source implementation of the ideas described in this paper, and apply it to a skewed sample of the CDC BRFSS dataset.

==> notes.txt <==
The dataset used in this paper was gathered from Harvard College undergraduates, which is in Cambridge, Massachusetts. They initially approached 1300 random students, and asked them if they would like to participate in a study. Of those 1300, 396 responded, and each were asked to nominate up to 3 of their friends. Of the friends nominated, 425 of them participated, and were also asked to nominate up to 3 friends. From these responses, they constructed two groups: a random group and a friend group. The random group was defined as the initial respondents that were not initially named by other initial respondents as a friend, of which there were 319. So there were 77 initial respondents that were named friends by other initial respondents. The friend group was defined as anyone nominated as a friend from the initial group, of which there were 425. So in total, the sample size was 744. Over the course of the next 122 days, from September 1 to January 1, they monitored each sample for clinically-diagnosed flu from the school health department and self-reported flu by sending a bi-weekly survey asking whether or not they had experienced a fever and 2 or more flu symptoms since they were last surveyed. In addition to flu symptoms, they gathered additional demographic information such as sex, year, athlete status, and self-reported popularity. Finally, it is worth noting that this time period falls after the second big wave of H1N1 in the US, and overlaps with when the H1N1 vaccine was approved and mass-produced.
(next slide)
In this slide we describe the main tool used by the authors to analyze the data: fitting a logistic cumulative distribution function, or CDF, to the cumulative incidence of flu. The equation for the logistic CDF is given here. t is time, in this case days. Pit is the cumulative incidence at day t for person i, lambda is the final incidence, which from the previous slide was about 8% for clinical and 32% for self-reported. Sigma is a scale parameter that adjusts how fast the epidemic happens. Finally, and most importantly, alpha_i is the time shift (or the peak of incidence) for individual i, which itself can depend on covariates, for example vaccination status or demographics. If we ignore the covariates and assume each individual has the same alpha_i, then P_it will be the same for all i. The details of the formula are not particularly important, but it is worth noting that the authors focus on the parameter alpha_i and how it is affected by various factors, for example membership of the friend/random group, and various network measures; this will be discussed in more detail later. It is also worth noting that as t goes to infinity, P_it converges to lambda, which makes sense. Also, the derivative of P_it with respect to t is the daily incidence of flu. The authors fit this model by using a nonlinear least squares, or NLS, Gauss-newton algorithm, and computed confidence intervals by resampling the data, or bootstrapping.
(next slide)
Here we simulate flu incidence data drawn from a simple random process, we use the NLS method described on the previous slide to fit a logistic CDF to the data. The x axis is days, and the y axis is the cumulative incidence. The dots are the simulated data, and the grey line is our fit to the data. We considered the case where alpha_i is the same for each individual. By construction, the fit is very good. The final parameters of the fit are lambda = .3, alpha = 60, and sigma = 10. The most important parameter here is alpha, which was 60, meaning the daily incidence peaked on day 60. Also, lambda is .3, which, as we can see in the graph is the final cumulative incidence.
(next slide)
Here we plot the derivative of the previous slide’s plot, to get the new infections each day and our fit to the data. The x axis is the day, and the y axis is the number of new infections on that day. The grey bars are the data we observed and the black line is our fit from the previous slide. We can see that the new infections peak on the 60th day in our model, but in the data they actually peak on day 70 or so, because of how much noise there was in the data. Now Guillermo is going to talk about results.
(next slide)
